Photometry and spectroscopy of massive stars observed during K2 Campaign 8

We report in this paper spectroscopic and photometric analysis of eight massive stars observed during Campaign 8 of the Kepler/K2 mission from January to March 2016. Spectroscopic data were obtained on these stars at OPD/LNA, Brazil, and their stellar parameters determined using SME. Periodic analyses of the light curves were performed through CLEANEST and PERIOD04 algorithms. Mass, luminosity, and radius of our stars were estimated employing CESAM+POSC grids. Three of our stars show significant periodicity. K2 ID 220679442 and K2 ID 220532854 have periods linked to the stellar rotation. K2 ID 220532854 has prominent silicon lines (Si II 4128-4131), a characteristic presented in the peculiar class of Ap magnetic main sequence stars. However, in our spectral analysis, this object was found to be an evolved, luminous giant star. K2 ID 220466722 was revealed to be a $\delta$ Scuti variable, and 40 individual frequencies were determined for this star. No significant periodicity was found in the light curves for the remaining stars analyzed in this work, besides the instrumental one.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
